Neural Network Quantization with AI Model Efficiency Toolkit (AIMET)

While neural networks have advanced the frontiers in many machine learning applications, they often come at a high computational cost. Reducing the power and latency of neural network inference is vital to integrating modern networks into edge devices with strict power and compute requirements. Neural network quantization is one of the most effective ways of achieving these savings, but the additional noise it induces can lead to accuracy degradation. In this white paper, we present an overview of neural network quantization using AI Model Efficiency Toolkit (AIMET). AIMET is a library of state-of-the-art quantization and compression algorithms designed to ease the effort required for model optimization and thus drive the broader AI ecosystem towards low latency and energy-efficient inference. AIMET provides users with the ability to simulate as well as optimize PyTorch and TensorFlow models. Specifically for quantization, AIMET includes various post-training quantization (PTQ, cf. chapter 4) and quantization-aware training (QAT, cf. chapter 5) techniques that guarantee near floating-point accuracy for 8-bit fixed-point inference. We provide a practical guide to quantization via AIMET by covering PTQ and QAT workflows, code examples and practical tips that enable users to efficiently and effectively quantize models using AIMET and reap the benefits of low-bit integer inference.

==> readme.txt <==
###########################################################
# Instructions for Sublime + Latex setup
###########################################################

1. Install sublime 3.x
(windows64 portable version from this link)
https://www.sublimetext.com/3

2. Install latexTools plugin/package : 
https://latextools.readthedocs.io/en/latest/install/#installation
Follow steps under : "Configure LaTeXTools Settings" in above link

3. Install sumatra pdf
https://latextools.readthedocs.io/en/latest/install/#installation
Follow instructions under : "Setup Sumatra" in above link

4. Create sample.tex file with example code from below link
http://mally.stanford.edu/~sr/computing/latex-example.html

4. Try build on sample .tex file
https://jdhao.github.io/2018/03/10/sublime-text-latextools-setup/
Follow instructions from "Check your system" subsection in above link

5. Sync with git, open Docs/whitepaer/sw/ folder on sublime
Compile/ Build main.tex file
Ctrl + Shift + B : choose Latex traditional
Keeping Sumtra open, click Ctrl + B <to start building>
There will be pop-ups with dependencies for packages 
to compile main.tex (systems latex code) -- click "install"
after compilation, should open pdf document on "sumatra" at the end 
with systems documentation.

# Additional info [just a note] :
# Dependencies installed by pop-ups while compiling systems main.tex file
- natbib package
- geometry package
- t1ptm.fd from psnfss package
- ltxcmds.sty from ltscmds package
- infwarerr.sty from infwarerr package
- kvsetkeys.sty from kvsetkeys package
- kvdefinekeys.sty from kvdefinekeys package
- pdfescape.sty from pdfescape package
- hycolor.sty from hycolor package
- letltxmacro.sty from letltxmacro package
- auxhook.sty from auxhook package
- kvoptions.sty from kvoptions package
- intcalc.sty from intcalc package
- bigintcalc.sty from bigintcalc
- bitset.sty from bitset package
- booktabs.sty from booktabs package
- nicefrac.sty from units package
- rerunfilecheck
- microtype.sty from microtype
- uniquecounter
- mathtools 
- caption.sty from caption package
- mathtools upgreek.sty from was package
- footmisc.sty from footmisc
- changepage.sty from changepage
- version.sty from version
- refcount
- gettitlesstring


